Large Population of ALMA Galaxies at z>6 with Very High [OIII]88um to [CII]158um Flux Ratios: Evidence of Extremely High Ionization Parameter or PDR Deficit?

We present our new ALMA observations targeting [OIII]88um, [CII]158um, [NII]122um, and dust continuum emission for three Lyman break galaxies at z=6.0293-6.2037 identified in the Subaru/Hyper Suprime-Cam survey. We clearly detect [OIII] and [CII] lines from all of the galaxies at 4.3-11.8sigma levels, and identify multi-band dust continuum emission in two of the three galaxies, allowing us to estimate infrared luminosities and dust temperatures simultaneously. In conjunction with previous ALMA observations for six galaxies at z>6, we confirm that all the nine z=6-9 galaxies have high [OIII]/[CII] ratios of L[OIII]/L[CII]~3-20, ~10 times higher than z~0 galaxies. We also find a positive correlation between the [OIII]/[CII] ratio and the Lya equivalent width (EW) at the ~90% confidence level. We carefully investigate physical origins of the high [OIII]/[CII] ratios at z=6-9 using Cloudy, and find that high density of the interstellar medium, low C/O abundance ratio, and the cosmic microwave background attenuation are responsible to only a part of the z=6-9 galaxies. Instead, the observed high [OIII]/[CII] ratios are explained by 10-100 times higher ionization parameters or low photodissociation region (PDR) covering fractions of 0-10%, both of which are consistent with our [NII] observations. The latter scenario can be reproduced with a density bounded nebula with PDR deficit, which would enhance the Lya, Lyman continuum, and C+ ionizing photons escape from galaxies, consistent with the [OIII]/[CII]-Lya EW correlation we find.

==> response_almahsc_R3_v1.txt <==
This is the letter to the referee for AAS20908 (Y. Harikane et al.)

We appreciate the answer from the referee on our response. We have revised 
the draft following the referee comment, which is indicated in red.

>The authors are correct that the large dust grains will likely not be
>below the CMB temperature except for shielded regions, but what
>matters for the contribution to the observed fluxes is the contrast to
>the CMB. Thus, a larger fraction of the intrinsic flux from colder
>dust will be "missed" compared to warmer dust components, and
>measurement in different wavebands will be affected to a different
>degree. As an example, one could consider the predictions made by da
>Cunha et al. (2013), and consider that dust at two different
>temperatures contributes to the total (e.g., ~20 and 25-40K), with the
>larger dust grains being associated with the colder components. My
>recommendation would be to discuss the contributions of these
>considerations to the true error budget, but it is not required to
>change the actual calculations given the limited observational
>constraints available to actually address this issue.
We agree that the dust whose temperature is ~20 K, similar to the CMB
temperature, would be missed following Equation 18 in Da Cunha+13.
We have newly added sentences mentioning this at the end of Section 5.4,
following the referee's suggestion.

